Approximate learning of parsimonious Bayesian context trees

Models for categorical sequences typically assume exchangeable or first-order dependent sequence elements. These are common assumptions, for example, in models of computer malware traces and protein sequences. Although such simplifying assumptions lead to computational tractability, these models fail to capture long-range, complex dependence structures that may be harnessed for greater predictive power. To this end, a Bayesian modelling framework is proposed to parsimoniously capture rich dependence structures in categorical sequences, with memory efficiency suitable for real-time processing of data streams. Parsimonious Bayesian context trees are introduced as a form of variable-order Markov model with conjugate prior distributions. The novel framework requires fewer parameters than fixed-order Markov models by dropping redundant dependencies and clustering sequential contexts. Approximate inference on the context tree structure is performed via a computationally efficient model-based agglomerative clustering procedure. The proposed framework is tested on synthetic and real-world data examples, and it outperforms existing sequence models when fitted to real protein sequences and honeypot computer terminal sessions.

==> figures/honeypot-interpretations.tikz <==
\begin{tikzpicture}
  \node[draw, rectangle,
  		minimum height=16mm,
  		font={\ttfamily \scriptsize},
		label=above:\scriptsize$x_{N-1}$
	    ] (R1) {
    \begin{tabular}{ccc}
      .S4Y & .LAYER & .PTMX \\
      .HUMAN & .MISA & SH \\
       WRITE\_FILE & OTHER & \\
    \end{tabular}
  };

  \node[draw, rectangle, right=of R1, xshift=0.5cm,
  		minimum height=16mm,
  		font={\ttfamily \scriptsize},
		label=above:\scriptsize $x_{N}$
		] (R2) {
    \begin{tabular}{c}
      cd \\
    \end{tabular}
  };

  \node[draw, right=of R2, xshift=0.5cm,
  label={above:\scriptsize Predict next command $x_{N+1}$}] (BC) {
    \begin{tikzpicture}
      \begin{axis}[
        xbar,
        grid=none,
        axis lines=left,
        bar width=24pt,
        enlarge y limits={abs=0.6},
        enlarge x limits=false,
        width=0.75\textwidth,
        height=0.3\textwidth,
        ytick={2,1,0},
        yticklabels={\texttt{HOME\_DIR},\texttt{OTHER}},
        y tick label style={rotate=0, anchor=east},
        xmin=0,
        xmax=1,
        xtick=\empty,
        extra x ticks = {0,0.5, 1},
        xlabel={$p(x_{N+1} \,|\, \bm{x})$},
        xlabel near ticks
      ]
        \addplot coordinates {(0.8746,2) (0.1254,1)};
      \end{axis}
    \end{tikzpicture}
  };
  
  \draw[->] (R1.east) -- (R2.west);
  \draw[->] (R2.east) -- (BC.west);
  
\end{tikzpicture}

==> figures/tree_comparison.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=node] (0) at (8, 6) {};
		\node [style=node] (1) at (6, 2) {\texttt{A} \texttt{C}};
		\node [style=node] (2) at (10, 2) {\texttt{B}};
		\node [style=node] (3) at (4, -2) {\texttt{A} \texttt{B}};
		\node [style=node] (4) at (8, -2) {\texttt{C}};
		\node [style=node] (5) at (6, -6) {\texttt{A}};
		\node [style=node] (6) at (10, -6) {\texttt{B} \texttt{C}};
		\node [style=smallnode] (7) at (-8, 6) {};
		\node [style=smallnode] (8) at (-12, 2) {\texttt{A}};
		\node [style=smallnode] (9) at (-8, 2) {\texttt{B}};
		\node [style=smallnode] (10) at (-16, -2) {\texttt{A}};
		\node [style=smallnode] (11) at (-12, -2) {\texttt{C}};
		\node [style=smallnode] (14) at (-4, 2) {\texttt{C}};
		\node [style=smallnode] (15) at (-14, -2) {\texttt{B}};
		\node [style=smallnode] (16) at (-10, -2) {\texttt{A}};
		\node [style=smallnode] (17) at (-6, -2) {\texttt{C}};
		\node [style=smallnode] (18) at (-8, -2) {\texttt{B}};
		\node [style=smallnode] (19) at (-4, -2) {\texttt{A}};
		\node [style=smallnode] (20) at (0, -2) {\texttt{C}};
		\node [style=smallnode] (21) at (-2, -2) {\texttt{B}};
		\node [style=none] (22) at (-8, 8) {Full order-2 tree};
		\node [style=none] (23) at (8, 8) {Parsimonious context tree};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=edge] (0) to (1);
		\draw [style=edge] (1) to (4);
		\draw [style=edge] (4) to (6);
		\draw [style=edge] (0) to (2);
		\draw [style=edge] (1) to (3);
		\draw [style=edge] (4) to (5);
		\draw [style=edge] (7) to (8);
		\draw [style=edge] (8) to (11);
		\draw [style=edge] (7) to (9);
		\draw [style=edge] (8) to (10);
		\draw [style=edge] (7) to (14);
		\draw [style=edge] (8) to (15);
		\draw (9) to (16);
		\draw (9) to (18);
		\draw (9) to (17);
		\draw (14) to (19);
		\draw (14) to (21);
		\draw (14) to (20);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tree_example.tikz <==
\begin{tikzpicture}[
outer/.style={draw=gray, thick, 
              densely dashed, fill=gray!5,
              inner xsep=0.5ex, inner ysep=1.5ex, yshift=1ex,
              fit=#1}
]
	\begin{pgfonlayer}{nodelayer}
		\node [style=rednode, label={above:\scriptsize $C_{\emptyset}$}] (1) at (-2, 8) {};
		\node [style=greennode, label={above:\scriptsize $C_{1}$}] (2) at (-4, 4) {\textcolor{green!50!black}{\textbf{\texttt{A}}} \texttt{C}};
		\node [style=node, label={above:\scriptsize $C_{2}$}] (0) at (0, 4) {\texttt{B}};
		\node [style=node, label={above:\scriptsize $C_{11}$}] (3) at (-6.25, 0) {\texttt{A} \texttt{B}};
		\node [style=greennode, label={above:\scriptsize $C_{12}$}] (4) at (-1.75, 0) {\textcolor{green!50!black}{\textbf{\texttt{C}}}};
		\node [style=node, label={above:\scriptsize $C_{121}$}] (5) at (-3.75, -4) {\texttt{A}};
		\node [style=greennode, label={above:\scriptsize $C_{122}$}] (6) at (0.25, -4) {\textcolor{green!50!black}{\textbf{\texttt{B}}} \texttt{C}};
		\scoped[on background layer]
		\node [outer=(4) (5) (6),
			  label={below right:\scriptsize
			  			$\text{children}(C_{12}) \equiv \mathcal{C}_{12} = \{C_{121},\,C_{122}\}$
					}
			] (A) {};
		\node [style=none] (7) at (-7, 7) {};
		\node [style=none] (8) at (-7, 5) {};
		\node [style=none] (9) at (-6.25, -1.5) {};
		\node [style=none] (10) at (0, 2.5) {};
		\node [style=none] (12) at (0.25, -5.5) {};
		\node [style=none] (13) at (0, 3) {};
		\node [style=none] (14) at (-6.25, -1) {};
		\node [style=none] (15) at (-3.75, -5) {};
		\node [style=none] (16) at (0.25, -5) {};
		\node [style=none] (17) at (-3.75, -5.5) {};
		\node [style=none] (18) at (-6.25, -1.75) {\scriptsize $\bm{\phi}_{11}$};
		\node [style=none] (19) at (-3.75, -5.75) {\scriptsize $\bm{\phi}_{121}$};
		\node [style=none] (20) at (0.25, -5.75) {\scriptsize $\bm{\phi}_{122}$};
		\node [style=none] (21) at (0, 2.25) {\scriptsize $\bm{\phi}_{2}$};
		\node [style=rectangle, label={below:\scriptsize $x_{1}$}] (22) at (4, 8) {\texttt{A}};
		\node [style=rectangle, label={below:\scriptsize $x_{2}$}] (23) at (5, 8) {\texttt{C}};
		\node [style=rectangle] (24) at (6, 8) {\texttt{C}};
		\node [style=rectangle] (25) at (7, 8) {\texttt{A}};
		\node [style=rectangle] (26) at (8, 8) {\texttt{B}};
		\node [style=rectangle] (27) at (9.333, 8) {$\cdots$};
		\node [style=rectangle] (28) at (10.666, 8) {\texttt{A}};
		\node [style=greenrectangle] (29) at (11.666, 8) {\textcolor{green!50!black}{\textbf{\texttt{B}}}};
		\node [style=greenrectangle] (30) at (12.666, 8) {\textcolor{green!50!black}{\textbf{\texttt{C}}}};
		\node [style=greenrectangle, label={below:\scriptsize $x_{N}$}] (31) at (13.666, 8) {\textcolor{green!50!black}{\textbf{\texttt{A}}}};
		\node [style=redrectangle] (32) at (14.666, 8) {};
		\node [style=none] (33) at (14, 9.5) {};
		\node [style=none] (34) at (12, 9.5) {};
		\node [style=none] (35) at (3.5, 7.25) {};
		\node [style=none] (39) at (14.1666, 7.25) {};
		\node [style=none]  at (8.75, 9.5) (40) {Sequence $\bm{x}$};
		\node [style=none, label={below:\scriptsize Predict: $x_{N+1}=\textnormal{\textcolor{red!75!black}{\textbf{\texttt{B}}}}$}] (41) at (14.666, 6.25) {};
		\node [style=none] (42) at (14.666, 7) {};
		\node [style=none] (43) at (9.5, 3.75) {$\bm{x} \in \mathcal{P}_{122}^N = C_{1} \times C_{12} \times C_{122} \times V^{N-3} $};
		\node [style=none] (45) at (9.5, 0.5) {$x_{N+1} \sim \bm{\phi}_{122}$ };
		\node [style=none, label={below:\scriptsize \{\textcolor{green!50!black}{\textbf{\texttt{B}}},\,\texttt{C}\}}] (46) at (11.65, 2.5) {};
		\node [style=none] (49) at (11.65, 3) {};
		\node [style=none, label={below:\scriptsize \{\textcolor{green!50!black}{\textbf{\texttt{C}}}\}}] (50) at (9.55, 2.5) {};
		\node [style=none] (51) at (9.55, 3) {};
		\node [style=none, label={below:\scriptsize \{\textcolor{green!50!black}{\textbf{\texttt{A}}},\,\texttt{C}\}}] (52) at (7.65, 2.5) {};
		\node [style=none] (53) at (7.65, 3) {};
		\node [style=abar, label={below:\scriptsize \texttt{A}}] (54) at (9.95, -1.9) {};
		\node [style=bbar, label={[label distance=0mm] below:\scriptsize \textcolor{red!75!black}{\textbf{\texttt{B}}}}] (55) at (10.5, -1.5) {};
		\node [style=cbar, label={below:\scriptsize \texttt{C}}] (56) at (11.05, -1.975) {};
		\node [style=none] (57) at (10.5, -0.5) {};
		\node [style=none] (58) at (10.5, 0) {};
		\node [style=none] (59) at (-6, 9.5) {Tree $\bm{\mathcal{T}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=greenedge] (1) to (2);
		\draw [style=greenedge] (2) to (4);
		\draw [style=greenedge] (4) to (6);
		\draw [style=edge] (1) to (0);
		\draw [style=edge] (2) to (3);
		\draw [style=edge] (4) to (5);
		\draw [style=arrow] (7.center) to (8.center);
		\draw [style=thinarrow] (15.center) to (17.center);
		\draw [style=thinarrow] (16.center) to (12.center);
		\draw [style=thinarrow] (14.center) to (9.center);
		\draw [style=thinarrow] (13.center) to (10.center);
		\draw [style=arrow] (33.center) to (34.center);
		%\draw [style=edge, in=90, out=-90, looseness=0.25] (39.center) to (40.center);
		%\draw [style=edge, in=90, out=-90, looseness=0.25] (35.center) to (40.center);
		\draw [style=thinarrow] (41.center) to (42.center);
		\draw [style=thinarrow] (46.center) to (49.center);
		\draw [style=thinarrow] (50.center) to (51.center);
		\draw [style=thinarrow] (52.center) to (53.center);
		\draw [style=thinarrow] (57.center) to (58.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/uniprot-interpretations.tikz <==
\begin{tikzpicture}

  \node[draw, rectangle,
  		minimum height=16mm,
  		font={\ttfamily \scriptsize},
		label=above:\scriptsize$x_{N-3}$
	    ] (R1) {
    \begin{tabular}{cc}
      C & L  \\
      S & R \\
    \end{tabular}
  };

  \node[draw, rectangle, right=of R1, xshift=0.2cm,
  		minimum height=16mm,
  		font={\ttfamily \scriptsize},
		label=above:\scriptsize $x_{N-2}$
		] (R2) {
    \begin{tabular}{c}
%       \textrm{not} C  \\
       %$\mathcal{V}\,\backslash$\,C  \\
       $\neg\,$C \\
    \end{tabular}
  };
  
    \node[draw, rectangle, right=of R2, xshift=0.2cm,
  		minimum height=16mm,
  		font={\ttfamily \scriptsize},
		label=above:\scriptsize $x_{N-1}$
		] (R3) {
    \begin{tabular}{cc}
       T & X \\
    \end{tabular}
  };
  
  \node[draw, rectangle, right=of R3, xshift=0.2cm,
  		minimum height=16mm,
  		font={\ttfamily \scriptsize},
		label=above:\scriptsize $x_{N}$
		] (R4) {
    \begin{tabular}{c}
       D \\
    \end{tabular}
  };

  \node[draw, right=of R4, xshift=0.2cm,
  label={above:\scriptsize Predict next amino acid $x_{N+1}$}] (BC) {
    \begin{tikzpicture}
      \begin{axis}[
        xbar,
        grid=none,
        axis lines=left,
        bar width=24pt,
        enlarge y limits={abs=0.6},
        enlarge x limits=false,
        width=0.75\textwidth,
        height=0.3\textwidth,
        ytick={2,1,0},
        yticklabels={\texttt{R},\texttt{K},\texttt{N}},
        y tick label style={rotate=0, anchor=east},
        xmin=0,
        xmax=0.5,
        xtick=\empty,
        extra x ticks = {0,0.25, 0.5},
        xlabel={$p(x_{N+1} \,|\, \bm{x})$},
        xlabel near ticks
      ]
        \addplot coordinates {(0.325,2) (0.288,1) (0.206, 0) };
      \end{axis}
    \end{tikzpicture}
  };
  
  \draw[->] (R1.east) -- (R2.west);
    \draw[->] (R2.east) -- (R3.west);
      \draw[->] (R3.east) -- (R4.west);
  \draw[->] (R4.east) -- (BC.west);
  
\end{tikzpicture}
